Large FOV short-wave infrared meta-lens for scanning fiber endoscopy

The scanning fiber endoscope (SFE), an ultra-small optical imaging device with a large field-of-view (FOV) for having a clear forward view into the interior of blood vessels, has great potential in the cardio-vascular disease diagnosis and surgery assistance, which is one of the key applications for short-wave infrared (SWIR) biomedical imaging. The state-of-the-art SFE system uses a miniaturized refractive spherical lens doublet for beam projection. A meta-lens is a promising alternative which can be made much thinner and has fewer off-axis aberrations than its refractive counterpart. We report an SFE system with meta-lens working at 1310nm to achieve a resolution ($\sim 140\mu m$ at the center of field and the imaging distance of $15mm$), FOV ($\sim 70 \circ$), and depth-of-focus (DOF $\sim 15mm$), which are comparable to a state-of-the-art refractive lens SFE. The use of the meta-lens reduces the length of the optical track from $1.2mm$ to $0.86mm$. The resolution of our meta-lens based SFE drops by less than a factor of $2$ at the edge of the FOV, while the refractive lens counterpart has a $\sim 3$ times resolution degradation. These results show the promise of integrating a meta-lens into an endoscope for device minimization and optical performance improvement.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

